Low-Latency High-Level Data Sharing for Connected and Autonomous Vehicular Networks

Autonomous vehicles can combine their own data with that of other vehicles to enhance their perceptive ability, and thus improve detection accuracy and driving safety. Data sharing among autonomous vehicles, however, is a challenging problem due to the sheer volume of data generated by various types of sensors on the vehicles. In this paper, we propose a low-latency, high-level (L3) data sharing protocol for connected and autonomous vehicular networks. Based on the L3 protocol, sensing results generated by individual vehicles will be broadcasted simultaneously within a limited sensing zone. The L3 protocol reduces the networking latency by taking advantage of the capture effect of the wireless transmissions occurred among vehicles. With the proposed design principles, we implement and test the L3 protocol in a simulated environment. Simulation results demonstrate that the L3 protocol is able to achieve reliable and fast data sharing among autonomous vehicles.

==> DSRC-latency.csv <==
DISTANCE (yrds),RSSI (dBm),LATENCY (ms),,,,
20,-59,1.393,,,,
40,-69,1.436,,,,
60,-81,1.419,,,,
80,-67,1.397,,,,
100,-77,1.434,,,,
120,-83,1.441,,,,
140,NA,NA,,,,
160,-87,1.582,,,,
180,-89,1.611,,,,
200,-88,1.639,,,,
220,-80,1.775,,,,
240,-85,1.499,,,,
260,-89,1.598,,,,
280,-88,1.563,,,,
300,-86,1.315,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
